Phase-stable limited relativistic acceleration or unlimited relativistic acceleration in the laser-thin-foil interactions

To clarify the relationship between phase-stable acceleration (PSA) and unlimited relativistic acceleration (URA) (Phys. Rev. Lett. 104, 135003 (2010)), an analytical relativistic model is proposed in the interactions of the ultra-intense laser and nanometer foils, based on hydrodynamic equations. The dependence of the ion momentum on time is consistent with the previous results and checked by PIC simulations. Depending on the initial ion momentum, relativistic RPA contains two acceleration processes: phase-stable limited relativistic acceleration (PS-LRA) and URA. In PS-LRA, the potential is a deep well trapping the ions. The ion front, i.e., the bottom, separates it into two parts: the left half region is PSA region; the right half region is PSD region, where the ions climb up and are decelerated to return back. In PS-LRA, the maximum ion energy is limited. If the initial ion momentum large enough, ions will experience a potential downhill and drop into a bottomless abyss, which is called phase-lock-like position. URA is not phase-stable any more. At the phase-lock-like position the ions can obtain unlimited energy gain and the ion density is non-zero. You cannot have both PSA and URA.

==> supplement_file-matlab_main_file_and_function.txt <==
%matlab main file of the calculation of the differential equation (9), the parameters are %the same as that in Figure 1.
clc
clear
format long
global alpha

 % definition of the constants: e, Q, the ion charge, me, N, the ion atom
 % number, n0 the plasma density relative to the critical plasma density,
 % d, the taget thickness, M the mass ratio of ion to electron, c, the
 % light velocity;
e=1.6*10^(-19);
Q=1;
me=9.11*10^(-31);
N=1;
n0=49;
d=1;
M=1836*N;
c=3e8;

% alpha value
for alpha=1.8 
    %laser parameter
for a=316
    % the relativistic factor of electrons
 
ge=sqrt(1+a^2/2);
%----------------------------- solving the hole-boring velocity ub0, which
%is the initial velocity of ions
ub=sqrt(1/n0/M/2)*a;
ub0=ub*sqrt(sqrt(1+ub^4/4)-ub^2/2);
%--------------------------------
% the initial relativistic factor of ions
gammb=1/sqrt(1-ub0^2);
% the initial time the expansion 
t0=2*pi*d/ub0;
%----------given the initial value of pk, the ion momentum, vk the anther variable of Equation (9) 
dt=1e-15;
tf=80*2*pi;
t=t0:dt:t0+3*dt;
uk0=ub0;
uk=t.^(1/3)./sqrt(1+t.^(2/3))/(t(1)^(1/3)./sqrt(1+t(1)^(2/3)))*uk0;
gammk=1./sqrt(1-uk.^2);
gammk0=1./sqrt(1-uk0^2);
pk=gammk.*uk;
vk=cumtrapz(t,uk)-t.*uk;
xk=[pk vk];
%------------------------------------------------
%-------------------------------solving the diff. Equation (9)
[t1,x]=ode113('veloi',[t0 tf],[pk(1) vk(1)]);
t11=t1/2/pi;
pk=x(:,1);
uk=pk./sqrt(1+pk.^2);
gammk=sqrt(1+pk.^2);
%---------------------------------
%-------------the ion energy in unit of GeV
Ek=(gammk-1)*0.511*1836/1000;
vk=x(:,2);
plot((t11),(Ek))
hold on
end


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%-----------------------------------------------------------------------------


% the function file  "veloi"

function xdot=veloi(t,x)
%alpha=2.5;
 global alpha
xdot=zeros(2,1);
xdot(1)=2*alpha*x(2)*(1+x(1)^2)^(3/2)/t/(3*alpha*x(1)*x(2)*(1+x(1)^2)^(1/2)-(2*alpha+1)*t);
xdot(2)=-2*alpha*x(2)/(3*alpha*x(1)*x(2)*(1+x(1)^2)^(1/2)-(2*alpha+1)*t);

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
